Observation of B0 -> K*0 K*0bar and search for B0 -> K*0 K*0

We report the observation of the b -> d penguin-dominated decay B0 -> K*0 K*0bar with a sample of 383.2 +/- 4.2 million BBbar pairs collected with the BaBar detector at the PEP-II asymmetric-energy e^+e^- collider at the Stanford Linear Accelerator Center. The measured branching fraction is Br(B0 -> K*0 K*0bar) = [1.28^{+0.35}_{-0.30} +/- 0.11] x 10^{-6} and the fraction of longitudinal polarization f_L (B0 -> K*0 K*0bar) = 0.80^{+0.10}_{-0.12} +/- 0.06. The first error quoted is statistical and the second systematic. We also obtain an upper limit at the 90% confidence level on the branching fraction for Br(B0 ->K*0 K*0) < 0.41 x 10^{-6}.

==> description.txt <==
Title: Observation of B0 -> K*0 K*0bar and search for B0 -> K*0 K*0.
Authors: The BABAR Collaboration, B. Aubert, et al.
Comments: 7 pages, 5 postscript figures, submitted to Phys. Rev. Lett.
Report-no: BABAR-PUB-07/050, SLAC-PUB-12724
\\
We report the observation of the b -> d penguin-dominated decay B0 ->
K*0 K*0bar with a sample of 383.2 +/- 4.2 million BBbar pairs
collected with the BaBar detector at the PEP-II asymmetric-energy
e^+e^- collider at the Stanford Linear Accelerator Center.  The
measured branching fraction is Br(B0 -> K*0 K*0bar) =
[1.28^{+0.35}_{-0.30} +/- 0.11] x 10^{-6} and the fraction of
longitudinal polarization f_L (B0 -> K*0 K*0bar) =
0.80^{+0.10}_{-0.12} +/- 0.06. The first error quoted is statistical
and the second systematic. We also obtain an upper limit at the 90%
confidence level on the branching fraction for Br(B0 ->K*0 K*0) <
0.41 x 10^{-6}.

